The Nonperturbative Structure of Hadrons

In this thesis we explore a diverse array of issues that strike at the inherently nonperturbative structure of hadrons at momenta below the QCD confinement scale. In so doing, we mainly seek a better control over the partonic substructure of strongly-interacting matter, especially as this relates to the nonperturbative effects that both motivate and complicate experiments --- particularly DIS; among others, such considerations entail sub-leading corrections in $Q^2$, dynamical higher twist effects, and hadron mass corrections. We also present novel calculations of several examples of flavor symmetry violation, which also originates in the long-distance properties of QCD at low energy. Moreover, we outline a recently developed model, framed as a hadronic effective theory amenable to QCD global analysis, which provides new insights into the possibility of nonperturbative heavy quarks in the nucleon. This model can be extended to the scale of the lighter mesons, and we assess the accessibility of the structure function of the interacting pion in the resulting framework.

==> TDIS-Fig/grace-files/F2pi-theta.dat <==
theta_h   F2^{pi^0 p}(theta_h; Del_x, Del_k)  |  Del_x = [0.05, 0.6]
_(deg)________________________________________|  Del_k = [60, 250 MeV/c]
  1.8       9.18249719E-06
  3.6       1.82743622E-05
  5.4       2.71862964E-05
  7.2       3.58300576E-05
  9.        4.412115E-05
  10.8      5.19795143E-05
  12.6      5.9327887E-05
  14.4      6.60971785E-05
  16.2      7.22243488E-05
  18.       7.76518612E-05
  19.8      8.23295742E-05
  21.6      8.6218766E-05
  23.4      8.92891555E-05
  25.2      9.15176021E-05
  27.       9.28906348E-05
  28.8      9.34107205E-05
  30.6      9.30825829E-05
  32.4      9.19256321E-05
  34.2      8.99762536E-05
  36.       8.72627788E-05
  37.8      8.38430883E-05
  39.6      7.97676875E-05
  41.4      7.51120363E-05
  43.2      6.99455179E-05
  45.       6.43631674E-05
  46.8      5.8444782E-05
  48.6      5.23007456E-05
  50.4      4.60216653E-05
  52.2      3.97347926E-05
  54.       3.35373518E-05
  55.8      2.75521988E-05
  57.6      2.1897248E-05
  59.4      1.66699582E-05
  61.2      1.20115286E-05
  63.       8.01240063E-06
  64.8      4.74389667E-06
  66.6      2.33313659E-06
  68.4      7.9313229E-07
  70.2      7.7698155E-08
_______________________________________

